Agentic Relative Camera Pose Estimation via Learned Ranking and Verification

A wide range of approaches have been developed for camera pose estimation, including correspondence-based methods, end-to-end pose regression, and recent 3D geometric foundation models. Our key observation is that no single estimator is optimal for diverse challenges, such as wide baselines, lack of texture, appearance changes, and occlusions. Further analysis reveals substantial performance variation across both benchmarks and individual image pairs, with different estimators exhibiting complementary strengths. We introduce PoseAgent, an agentic framework for relative camera pose estimation that dynamically orchestrates pose estimators through learnable ranking and verification. Given an image pair, a profiling agent first extracts appearance, semantic, and geometric features relevant to pose estimation, e.g., scene type. A learned ranking agent then predicts the relative competence of multiple pose estimators given the image-pair profile. The top-ranked estimator is executed, and its predicted pose is assessed by a learned verification agent that estimates the corresponding pose error. When verification fails, PoseAgent adaptively invokes lower-ranked estimators until a candidate is accepted or the execution budget is reached. For pose verification, our verification network predicts pose errors more accurately than prior models. For pose estimation, PoseAgent improves AUC@5 degree up to 4.2% over the strongest standalone estimator on each of ARKitScenes, MegaDepth, ScanNet++, and RealEstate10K. On ARKitScenes, PoseAgent also outperforms VLM-based agents, which include a VLM ranker with the same verifier and fallback policy. These results demonstrate the effectiveness of our learned ranking and verification.

==> sections/carl_comments.txt <==
1. For related work section, any missing paper/paradigm that should be discussed for camera pose estimation, SfM, or pose verification.


I don’t think there is anything in particular that is missing. Since the paper exclusively addresses the two view pose I don’t think discussions on SfM piplines should be included. One thing that could potentially be included, in the context of classical methods, is relative-pose estimation based on other geometric primitives than points. Specifically, lines and conics/quadrics have been used. While it is far less common than the usual point based methods, line based estimation has been used and could be said to be working in practical settings. I attach three references here that might be of use:
    
    @inproceedings{elqursh2011line, author={Elqursh, Ali and Elgammal, Ahmed}, booktitle={2011 IEEE Conference on Computer Vision and Pattern Recognition (CVPR)}, title={Line-based relative pose estimation}, year={2011}, volume={}, number={}, pages={3049-3056}, doi={10.1109/CVPR.2011.5995512} }
    @InProceedings{Vakhitov_2018_ECCV, author = {Vakhitov, Alexander and Lempitsky, Victor and Zheng, Yinqiang}, title = {Stereo Relative Pose from Line and Point Feature Triplets}, booktitle = {Proceedings of the European Conference on Computer Vision (ECCV)}, month = {September}, year = {2018} }
    @inproceedings{hruby2024handbook, title={Handbook on Leveraging Lines for Two-View Relative Pose Estimation}, author={Hrub{\'y}, Petr and Liu, Shaohui and Pautrat, R{\'e}mi and Pollefeys, Marc and Barath, Daniel}, booktitle={2024 International Conference on 3D Vision (3DV)}, pages={376--386}, year={2024}, organization={IEEE} }

Conics or quadrics are far less common. I found one paper that actually seem to use them in a practical system:
    
    @article{nicholson2019quadricslam, title={{QuadricSLAM}: Dual Quadrics From Object Detections as Landmarks in Object-Oriented {SLAM}}, author={Nicholson, Lachlan and Milford, Michael and S{\"u}nderhauf, Niko}, journal={IEEE Robotics and Automation Letters}, volume={4}, number={1}, pages={1--8}, year={2019}, doi={10.1109/LRA.2018.2866205} }
I would still regard them as more theoretically interesting than of practical use. However, it is possible to extract the relative pose from them:
    @inproceedings{kahl1998conic, author = {Kahl, Fredrik and Heyden, Anders}, title = {Using Conic Correspondences in Two Images to Estimate the Epipolar Geometry}, booktitle = {Proceedings of the Sixth International Conference on Computer Vision (ICCV '98)}, year = {1998}, pages = {761--766}, publisher = {IEEE Computer Society}, address = {Washington, DC, USA} }

Also, cylinders is a special case that might be of some practical use:

    @InProceedings{Gummeson_2024_ACCV, author = {Gummeson, Anna and Oskarsson, Magnus}, title = {Relative pose from cylinder silhouettes}, booktitle = {Proceedings of the Asian Conference on Computer Vision (ACCV)}, month = {December}, year = {2024}, pages = {2545-2561} }

2. For Section 3, analysis of best model for pose estimation, are there common conclusions of which model to use for each type of scenario? We can elaborate on this, e.g., use dense matching based method for image pair with textureless regions.

I am only aware of one study that investigates the quality of different pose estimation methods in different settings. They vary overlap and viewpoint angle:

    @InProceedings{Loiseau_2025_CVPR, author = {Loiseau, Thibaut and Bourmaud, Guillaume}, title = {RUBIK: A Structured Benchmark for Image Matching across Geometric Challenges}, booktitle = {Proceedings of the IEEE/CVF Conference on Computer Vision and Pattern Recognition (CVPR)}, month = {June}, year = {2025}, pages = {27070-27080} }

3. Discussion of the drawback of traditional epipolar-geometry based verification, such as RANSAC inliner count or sampson error.


There is a classical paper that discusses problems with the RANSAC criteria, which basically introduced robust kernels for RANSAC:

    @article{Torr2000MLESAC, author = {Philip H. S. Torr and Andrew Zisserman}, title = {MLESAC: A New Robust Estimator with Application to Estimating Image Geometry}, journal = {Computer Vision and Image Understanding}, volume = {78}, number = {1}, pages = {138--156}, year = {2000}, doi = {10.1006/cviu.1999.0832}, url = {https://doi.org/10.1006/cviu.1999.0832} }

A more recent one which argues for learned criteria:

    @InProceedings{Barath_2022_CVPR, author = {Barath, Daniel and Cavalli, Luca and Pollefeys, Marc}, title = {Learning To Find Good Models in RANSAC}, booktitle = {Proceedings of the IEEE/CVF Conference on Computer Vision and Pattern Recognition (CVPR)}, month = {June}, year = {2022}, pages = {15744-15753} }
